Variational Inference for Gaussian Process Modulated Poisson Processes

We present the first fully variational Bayesian inference scheme for continuous Gaussian-process-modulated Poisson processes. Such point processes are used in a variety of domains, including neuroscience, geo-statistics and astronomy, but their use is hindered by the computational cost of existing inference schemes. Our scheme: requires no discretisation of the domain; scales linearly in the number of observed events; and is many orders of magnitude faster than previous sampling based approaches. The resulting algorithm is shown to outperform standard methods on synthetic examples, coal mining disaster data and in the prediction of Malaria incidences in Kenya.

==> tables/1dGen_logLike.txt <==
\begin{table*}[htp]
\center
\caption{Test log-likelihood for 1D synthetic data.}

\begin{tabular}{ccccccccccccc}

\multicolumn{1}{c}{} & \multicolumn{2}{c}{\bf{SGCP}} & \multicolumn{2}{c}{\bf{KDE-EC}} & \multicolumn{2}{c}{\bf{KDE+EC}} & \multicolumn{2}{c}{\bf{VBPP ($\Lo$)}} & \multicolumn{2}{c}{\bf{VBPP ($\Lo_0$)}} & \multicolumn{2}{}{} \\ 
 \bf{Function}  & Avg.  & Min  & Avg.  & Min  & Avg.  & Min  & Avg.  & Min  & Avg.  & Min  \\  \hline \\
 1  & 209.7 & 148.8 & 202.3 & 147.4 & 207.3 & 151.8 & 199.4 & 144.3 & 207.1 & 151.7 \\ 
 2  & 68.3 & 41.0 & 61.1 & 32.8 & 65.4 & 36.4 & 52.0 & 23.0 & 64.9 & 35.8 \\ 
 3  & 4.2 & -4.4 & 0.2 & -7.9 & 3.5 & -4.7 & -0.2 & -8.9 & 5.1 & -3.7 \\ 
 4  & -3.0 & -8.7 & -7.1 & -13.5 & -3.0 & -9.9 & -4.2 & -9.6 & -3.6 & -9.0 \\
\end{tabular}\label{table:1dgenlog}\end{table*}

==> tables/1dGen_rmsError.txt <==
\begin{table*}[htp]
\center
\caption{RMS error and wall-clock time for 1D synthetic data.}

\begin{tabular}{ccccccccccccc}

\multicolumn{1}{c}{\bf{}} & \multicolumn{2}{c}{\bf{SGCP}} & \multicolumn{2}{c}{\bf{KDE-EC}} & \multicolumn{2}{c}{\bf{KDE+EC}} & \multicolumn{2}{c}{\bf{VBPP ($\Lo$)}} & \multicolumn{2}{c}{\bf{VBPP ($\Lo_0$)}} & \multicolumn{2}{}{} \\ 
 \bf{Function}  & RMS  & Time(s)  & RMS  & Time(s)  & RMS  & Time(s)  & RMS  & Time(s)  & RMS  & Time(s)  \\  \hline \\
 1  &  2.6 & 124.7 & 3.9 & 0.022 & 3.3 & 0.016 & 3.2 & 0.7 & 3.2 & 0.7 \\ 
 2  &  1.0 & 120.5 & 3.1 & 0.003 & 2.7 & 0.005 & 2.9 & 0.6 & 2.8 & 0.6 \\ 
 3  &  1.3 & 112.2 & 1.4 & 0.002 & 1.5 & 0.003 & 1.2 & 0.6 & 1.1 & 0.6 \\ 
 4  &  0.7 & 108.1 & 1.1 & 0.003 & 0.9 & 0.004 & 0.8 & 0.6 & 0.8 & 0.6 \\  
\end{tabular}\label{table:1dgenrms}\end{table*}



==> tables/2dGen_logLike.txt <==
\begin{table*}[t]
\center
\caption{Test log-likelihood for 2D synthetic data.}

\begin{tabular}{ccccccccccccc}
\multicolumn{1}{c}{} & \multicolumn{2}{c}{{SGCP}} & \multicolumn{2}{c}{{KS-EC}} & \multicolumn{2}{c}{{KS+EC}} & \multicolumn{2}{c}{{VBPP ($\Lo$)}} & \multicolumn{2}{c}{{VBPP ($\Lo_0$)}} & \multicolumn{2}{}{} \\ 
 {Function}  & Avg.  & Min  & Avg.  & Min  & Avg.  & Min  & Avg.  & Min  & Avg.  & Min  \\  \hline
 1  & 446.1 & 398.1 & 333.8 & 292.8 & 389.8 & 347.5 & 355.9 & 310.4 & 392.9 & 347.2 \\ 
 2  & -61.1 & -73.6 & -109.0 & -123.3 & -78.3 & -91.7 & -91.0 & -102.1 & -76.1 & -87.3 \\ 
 3  & 122.4 & 73.7 & 43.6 & -3.2 & 84.3 & 33.8 & 64.2 & 15.5 & 92.6 & 43.4 \\ 
 4  & 175.8 & 137.6 & 111.9 & 81.4 & 147.0 & 111.9 & 93.6 & 61.7 & 148.3 & 115.2 \\ 
 5  & 446.1 & 365.0 & 369.5 & 305.6 & 413.6 & 345.1 & 354.0 & 285.7 & 415.5 & 346.9 \\
% \\
% {Function} & RMS  & Time(s)  & RMS  & Time(s)  & RMS  & Time(s)  & RMS  & Time(s)  & RMS  & Time(s)  \\  \hline
% 1  & 1.37 & 7547.83 & 2.01 & 0.10 & 1.48 & 0.34 & 1.21 & 3.26 & 1.21 & 3.26 \\ 
% 2  & 0.38 & 1039.65 & 0.66 & 0.01 & 0.46 & 0.02 & 0.36 & 2.00 & 0.38 & 2.00 \\ 
% 3  & 0.88 & 3173.91 & 1.30 & 0.02 & 1.04 & 0.12 & 0.81 & 2.44 & 0.81 & 2.44 \\ 
% 4  & 1.71 & 3773.75 & 1.49 & 0.02 & 1.26 & 0.05 & 1.11 & 2.58 & 1.14 & 2.58 \\ 
% 5  & 2.94 & 6368.44 & 2.29 & 0.05 & 2.02 & 0.21 & 1.82 & 2.83 & 1.81 & 2.83 \\ 
\end{tabular}\label{table:2dgenlog}\end{table*}


==> tables/2dGen_rmsError.txt <==
\begin{table*}[tp]
\center
\caption{RMS error and wall-clock time for 2D synthetic data.}

\begin{tabular}{ccccccccccccc}

\multicolumn{1}{c}{{}} & \multicolumn{2}{c}{{SGCP}} & \multicolumn{2}{c}{{KS-EC}} & \multicolumn{2}{c}{{KS+EC}} & \multicolumn{2}{c}{{VBPP ($\Lo$)}} & \multicolumn{2}{c}{{VBPP ($\Lo_0$)}} & \multicolumn{2}{}{} \\
 Function  & RMS  & Time(s)  & RMS  & Time(s)  & RMS  & Time(s)  & RMS  & Time(s)  & RMS  & Time(s)  \\  \hline
 1  & 1.37 & 7547.83 & 2.01 & 0.10 & 1.48 & 0.34 & 1.21 & 3.26 & 1.21 & 3.26 \\ 
 2  & 0.38 & 1039.65 & 0.66 & 0.01 & 0.46 & 0.02 & 0.36 & 2.00 & 0.38 & 2.00 \\ 
 3  & 0.88 & 3173.91 & 1.30 & 0.02 & 1.04 & 0.12 & 0.81 & 2.44 & 0.81 & 2.44 \\ 
 4  & 1.71 & 3773.75 & 1.49 & 0.02 & 1.26 & 0.05 & 1.11 & 2.58 & 1.14 & 2.58 \\ 
 5  & 2.94 & 6368.44 & 2.29 & 0.05 & 2.02 & 0.21 & 1.82 & 2.83 & 1.81 & 2.83 \\ 
\end{tabular}\label{table:2dgenrms}\end{table*}


==> tables/2dGen_rmsError_.txt <==
\begin{table*}[tp]
\center
\caption{RMS error and wall-clock time for 2D synthetic data.}

\begin{tabular}{ccccccccccccc}

\multicolumn{1}{c}{{}} & \multicolumn{2}{c}{{SGCP}} & \multicolumn{2}{c}{{KDE-EC}} & \multicolumn{2}{c}{{KDE+EC}} & \multicolumn{2}{c}{{VBPP ($\Lo$)}} & \multicolumn{2}{c}{{VBPP ($\Lo_0$)}} & \multicolumn{2}{}{} \\
 Function  & RMS  & Time(s)  & RMS  & Time(s)  & RMS  & Time(s)  & RMS  & Time(s)  & RMS  & Time(s)  \\  \hline
 1  & 1.37 & 7547.83 & 2.01 & 0.10 & 1.48 & 0.34 & 1.21 & 3.26 & 1.21 & 3.26 \\ 
 2  & 0.38 & 1039.65 & 0.66 & 0.01 & 0.46 & 0.02 & 0.36 & 2.00 & 0.38 & 2.00 \\ 
 3  & 0.88 & 3173.91 & 1.30 & 0.02 & 1.04 & 0.12 & 0.81 & 2.44 & 0.81 & 2.44 \\ 
 4  & 1.71 & 3773.75 & 1.49 & 0.02 & 1.26 & 0.05 & 1.11 & 2.58 & 1.14 & 2.58 \\ 
 5  & 2.94 & 6368.44 & 2.29 & 0.05 & 2.02 & 0.21 & 1.82 & 2.83 & 1.81 & 2.83 \\ 
\end{tabular}\label{table:2dgenrms}\end{table*}


==> tables/2dMaleria.txt <==
\begin{table}[htp]
\center
\caption{Test log-likelihood for 2D Malaria data.}
\begin{tabular}{cccc}
\multicolumn{1}{c}{\bf{\small{KS-EC}}} & \multicolumn{1}{c}{\bf{\small{KS+EC}}} & \multicolumn{1}{c}{\bf{\small{VBPP($\mathcal{M}_p$)}}} & \multicolumn{1}{c}{\bf{\small{VBPP($\Lo_0$)}}} \\ 
 \hline
%\small{199.1} & \small{224.0} & \small{332.1} & \small{416.6} \\
\small{855.0} & \small{867.2} & \small{869.7} & \small{855.9}
\end{tabular}\label{table:mos}
\end{table}

==> tables/GOOD_CoalData_runat_2014_10_24-00_15_results.txt <==
\begin{table}[htp]
\center
\caption{Results for Coal Mining Disaster Data}
\begin{tabular}{ccc}
 \bf{\small{METHOD}} & \bf{\small{LOG-LIKE}}  & \bf{\small{TIME(s)}}  \\ \hline
 VBPP ($\Lo$)  & -100.3 & 0.7 \\ 
 VBPP ($\Lo_0$)  & -92.2 & 0.7 \\ 
 KS+EC  & -92.6 & 0.0 \\ 
 KS-EC  & -95.9 & 0.0 \\ 
 SGCP  & -96.9 & 417.6 \\
\end{tabular}\label{table:coal}
%\caption{Test log-likelihood for 1D Twitter data.} 
%\begin{tabular}{ccc}
%\bf{\small{METHOD}} & \bf{\small{TEST L-L}}  & \bf{\small{RUN TIME (S)}}  \\  \hline
%VBPP ($\Lo$)  & 51.0 & 0.5 \\ 
%VBPP ($\Lo_0$)  & 67.3 & 0.5 \\ 
% KS+EC  & 67.4 & 0.3 \\ 
% KS-EC  & 65.4 & 0.2 \\ 
% SGCP  & 68.1 & 230.0 \\
%\end{tabular}\label{table:twitter}
\end{table}


==> tables/GOOD_CoalData_runat_2014_10_24-00_15_results_.txt <==
\begin{table}[htp]
\center
\caption{Results for Coal Mining Disaster Data}
\begin{tabular}{ccc}
 \bf{\small{METHOD}} & \bf{\small{LOG-LIKE}}  & \bf{\small{TIME(s)}}  \\ \hline
 VBPP ($\Lo$)  & -100.3 & 0.7 \\ 
 VBPP ($\Lo_0$)  & -92.2 & 0.7 \\ 
 KS+EC  & -92.6 & 0.0 \\ 
 KS-EC  & -95.9 & 0.0 \\ 
 SCGP  & -96.9 & 417.6 \\
\end{tabular}\label{table:coal}
\caption{Test log-likelihood for 1D Twitter data.} 
\begin{tabular}{ccc}
\bf{\small{METHOD}} & \bf{\small{TEST L-L}}  & \bf{\small{RUN TIME (S)}}  \\  \hline
VBPP ($\Lo$)  & 51.0 & 0.5 \\ 
VBPP ($\Lo_0$)  & 67.3 & 0.5 \\ 
 KS+EC  & 67.4 & 0.3 \\ 
 KS-EC  & 65.4 & 0.2 \\ 
 SCGP  & 68.1 & 230.0 \\
\end{tabular}\label{table:twitter}
\end{table}


==> vbpp actual arxiv/tables/1dGen_logLike.txt <==
\begin{table*}[htp]
\center
\caption{Test log-likelihood for 1D synthetic data.}

\begin{tabular}{ccccccccccccc}

\multicolumn{1}{c}{} & \multicolumn{2}{c}{\bf{SGCP}} & \multicolumn{2}{c}{\bf{KDE-EC}} & \multicolumn{2}{c}{\bf{KDE+EC}} & \multicolumn{2}{c}{\bf{VBPP ($\Lo$)}} & \multicolumn{2}{c}{\bf{VBPP ($\Lo_0$)}} & \multicolumn{2}{}{} \\ 
 \bf{Function}  & Avg.  & Min  & Avg.  & Min  & Avg.  & Min  & Avg.  & Min  & Avg.  & Min  \\  \hline \\
 1  & 209.7 & 148.8 & 202.3 & 147.4 & 207.3 & 151.8 & 199.4 & 144.3 & 207.1 & 151.7 \\ 
 2  & 68.3 & 41.0 & 61.1 & 32.8 & 65.4 & 36.4 & 52.0 & 23.0 & 64.9 & 35.8 \\ 
 3  & 4.2 & -4.4 & 0.2 & -7.9 & 3.5 & -4.7 & -0.2 & -8.9 & 5.1 & -3.7 \\ 
 4  & -3.0 & -8.7 & -7.1 & -13.5 & -3.0 & -9.9 & -4.2 & -9.6 & -3.6 & -9.0 \\
\end{tabular}\label{table:1dgenlog}\end{table*}

==> vbpp actual arxiv/tables/1dGen_rmsError.txt <==
\begin{table*}[htp]
\center
\caption{RMS error and wall-clock time for 1D synthetic data.}

\begin{tabular}{ccccccccccccc}

\multicolumn{1}{c}{\bf{}} & \multicolumn{2}{c}{\bf{SGCP}} & \multicolumn{2}{c}{\bf{KDE-EC}} & \multicolumn{2}{c}{\bf{KDE+EC}} & \multicolumn{2}{c}{\bf{VBPP ($\Lo$)}} & \multicolumn{2}{c}{\bf{VBPP ($\Lo_0$)}} & \multicolumn{2}{}{} \\ 
 \bf{Function}  & RMS  & Time(s)  & RMS  & Time(s)  & RMS  & Time(s)  & RMS  & Time(s)  & RMS  & Time(s)  \\  \hline \\
 1  &  2.6 & 124.7 & 3.9 & 0.022 & 3.3 & 0.016 & 3.2 & 0.7 & 3.2 & 0.7 \\ 
 2  &  1.0 & 120.5 & 3.1 & 0.003 & 2.7 & 0.005 & 2.9 & 0.6 & 2.8 & 0.6 \\ 
 3  &  1.3 & 112.2 & 1.4 & 0.002 & 1.5 & 0.003 & 1.2 & 0.6 & 1.1 & 0.6 \\ 
 4  &  0.7 & 108.1 & 1.1 & 0.003 & 0.9 & 0.004 & 0.8 & 0.6 & 0.8 & 0.6 \\  
\end{tabular}\label{table:1dgenrms}\end{table*}



==> vbpp actual arxiv/tables/1dTwitter.txt <==
\begin{table}[htp]
\center
 \caption{Run times for 1D data sets.} 
 \begin{tabular}{ccc}
 %& \multicolumn{2}{c}{\bf{\small{Run Times}}} \\
 \bf{\small{Method}} & \bf{\small{Coal Mining}}  & \bf{Twitter} \\ \hline
 \small{VBPP} & \small{0.7} & \small{0.5} \\ 
 \small{KS+EC}  & \small{0.0} & \small{0.3} \\ 
 \small{KS-EC}  & \small{0.0} & \small{0.2} \\ 
 \small{SGCP}  & \small{417.6} & \small{230.0} \\
\end{tabular}\label{table:twitter}
\caption{Test log-likelihood for 2D Malaria data.}
\begin{tabular}{cccc}
\multicolumn{1}{c}{\bf{\small{KS-EC}}} & \multicolumn{1}{c}{\bf{\small{KS+EC}}} & \multicolumn{1}{c}{\bf{\small{VBPP($\mathcal{M}_p$)}}} & \multicolumn{1}{c}{\bf{\small{VBPP($\Lo_0$)}}} \\ 
 \hline
%\small{199.1} & \small{224.0} & \small{332.1} & \small{416.6} \\
\small{855.0} & \small{867.2} & \small{869.7} & \small{855.9}
\end{tabular}\label{table:mos}
\end{table}


==> vbpp actual arxiv/tables/2dGen_logLike.txt <==
\begin{table*}[t]
\center
\caption{Test log-likelihood for 2D synthetic data.}

\begin{tabular}{ccccccccccccc}
\multicolumn{1}{c}{} & \multicolumn{2}{c}{{SGCP}} & \multicolumn{2}{c}{{KS-EC}} & \multicolumn{2}{c}{{KS+EC}} & \multicolumn{2}{c}{{VBPP ($\Lo$)}} & \multicolumn{2}{c}{{VBPP ($\Lo_0$)}} & \multicolumn{2}{}{} \\ 
 {Function}  & Avg.  & Min  & Avg.  & Min  & Avg.  & Min  & Avg.  & Min  & Avg.  & Min  \\  \hline
 1  & 446.1 & 398.1 & 333.8 & 292.8 & 389.8 & 347.5 & 355.9 & 310.4 & 392.9 & 347.2 \\ 
 2  & -61.1 & -73.6 & -109.0 & -123.3 & -78.3 & -91.7 & -91.0 & -102.1 & -76.1 & -87.3 \\ 
 3  & 122.4 & 73.7 & 43.6 & -3.2 & 84.3 & 33.8 & 64.2 & 15.5 & 92.6 & 43.4 \\ 
 4  & 175.8 & 137.6 & 111.9 & 81.4 & 147.0 & 111.9 & 93.6 & 61.7 & 148.3 & 115.2 \\ 
 5  & 446.1 & 365.0 & 369.5 & 305.6 & 413.6 & 345.1 & 354.0 & 285.7 & 415.5 & 346.9 \\
% \\
% {Function} & RMS  & Time(s)  & RMS  & Time(s)  & RMS  & Time(s)  & RMS  & Time(s)  & RMS  & Time(s)  \\  \hline
% 1  & 1.37 & 7547.83 & 2.01 & 0.10 & 1.48 & 0.34 & 1.21 & 3.26 & 1.21 & 3.26 \\ 
% 2  & 0.38 & 1039.65 & 0.66 & 0.01 & 0.46 & 0.02 & 0.36 & 2.00 & 0.38 & 2.00 \\ 
% 3  & 0.88 & 3173.91 & 1.30 & 0.02 & 1.04 & 0.12 & 0.81 & 2.44 & 0.81 & 2.44 \\ 
% 4  & 1.71 & 3773.75 & 1.49 & 0.02 & 1.26 & 0.05 & 1.11 & 2.58 & 1.14 & 2.58 \\ 
% 5  & 2.94 & 6368.44 & 2.29 & 0.05 & 2.02 & 0.21 & 1.82 & 2.83 & 1.81 & 2.83 \\ 
\end{tabular}\label{table:2dgenlog}\end{table*}


==> vbpp actual arxiv/tables/2dGen_rmsError.txt <==
\begin{table*}[tp]
\center
\caption{RMS error and wall-clock time for 2D synthetic data.}

\begin{tabular}{ccccccccccccc}

\multicolumn{1}{c}{{}} & \multicolumn{2}{c}{{SGCP}} & \multicolumn{2}{c}{{KS-EC}} & \multicolumn{2}{c}{{KS+EC}} & \multicolumn{2}{c}{{VBPP ($\Lo$)}} & \multicolumn{2}{c}{{VBPP ($\Lo_0$)}} & \multicolumn{2}{}{} \\
 Function  & RMS  & Time(s)  & RMS  & Time(s)  & RMS  & Time(s)  & RMS  & Time(s)  & RMS  & Time(s)  \\  \hline
 1  & 1.37 & 7547.83 & 2.01 & 0.10 & 1.48 & 0.34 & 1.21 & 3.26 & 1.21 & 3.26 \\ 
 2  & 0.38 & 1039.65 & 0.66 & 0.01 & 0.46 & 0.02 & 0.36 & 2.00 & 0.38 & 2.00 \\ 
 3  & 0.88 & 3173.91 & 1.30 & 0.02 & 1.04 & 0.12 & 0.81 & 2.44 & 0.81 & 2.44 \\ 
 4  & 1.71 & 3773.75 & 1.49 & 0.02 & 1.26 & 0.05 & 1.11 & 2.58 & 1.14 & 2.58 \\ 
 5  & 2.94 & 6368.44 & 2.29 & 0.05 & 2.02 & 0.21 & 1.82 & 2.83 & 1.81 & 2.83 \\ 
\end{tabular}\label{table:2dgenrms}\end{table*}


==> vbpp actual arxiv/tables/2dGen_rmsError_.txt <==
\begin{table*}[tp]
\center
\caption{RMS error and wall-clock time for 2D synthetic data.}

\begin{tabular}{ccccccccccccc}

\multicolumn{1}{c}{{}} & \multicolumn{2}{c}{{SGCP}} & \multicolumn{2}{c}{{KDE-EC}} & \multicolumn{2}{c}{{KDE+EC}} & \multicolumn{2}{c}{{VBPP ($\Lo$)}} & \multicolumn{2}{c}{{VBPP ($\Lo_0$)}} & \multicolumn{2}{}{} \\
 Function  & RMS  & Time(s)  & RMS  & Time(s)  & RMS  & Time(s)  & RMS  & Time(s)  & RMS  & Time(s)  \\  \hline
 1  & 1.37 & 7547.83 & 2.01 & 0.10 & 1.48 & 0.34 & 1.21 & 3.26 & 1.21 & 3.26 \\ 
 2  & 0.38 & 1039.65 & 0.66 & 0.01 & 0.46 & 0.02 & 0.36 & 2.00 & 0.38 & 2.00 \\ 
 3  & 0.88 & 3173.91 & 1.30 & 0.02 & 1.04 & 0.12 & 0.81 & 2.44 & 0.81 & 2.44 \\ 
 4  & 1.71 & 3773.75 & 1.49 & 0.02 & 1.26 & 0.05 & 1.11 & 2.58 & 1.14 & 2.58 \\ 
 5  & 2.94 & 6368.44 & 2.29 & 0.05 & 2.02 & 0.21 & 1.82 & 2.83 & 1.81 & 2.83 \\ 
\end{tabular}\label{table:2dgenrms}\end{table*}


==> vbpp actual arxiv/tables/2dGen_total.txt <==
\begin{table*}[t]
\center
\caption{Results for 2D synthetic data (drawn from the SGCP generative process).}
\begin{tabular}{cccccccccc}
\multicolumn{1}{c}{} & \multicolumn{3}{c}{{\bf{SGCP}}} & \multicolumn{3}{c}{{\bf{KS+EC}}} & \multicolumn{3}{c}{{\bf{VBPP} ($\Lo_0$)}} \\ 
 {Function}  & Avg. LL & RMS  & Time(s) &  Avg. LL & RMS  & Time(s) & Avg. LL & RMS  & Time(s) \\  \hline
 1  & 446.1 & 1.37 & 7547.83 & 389.8 & 1.48 & 0.34 & 392.9 & 1.21 & 3.26 \\ 
 2  & -61.1 & 0.38 & 1039.65 & -78.3 & 0.46 & 0.02 & -76.1 & 0.38 & 2.00 \\ 
 3  & 122.4 & 0.88 & 3173.91 & 84.3  & 1.04 & 0.12 & 92.6  & 0.81 & 2.44 \\ 
 4  & 175.8 & 1.71 & 3773.75 & 147.0 & 1.26 & 0.05 & 148.3 & 1.14 & 2.58 \\ 
 5  & 446.1 & 2.94 & 6368.44 & 413.6 & 2.02 & 0.21 & 415.5 & 1.81 & 2.83 \\
\end{tabular}\label{table:2dgenlog}\end{table*}


==> vbpp actual arxiv/tables/2dMaleria.txt <==
\begin{table}[htp]
\center
\caption{Test log-likelihood for 2D Malaria data.}
\begin{tabular}{cccc}
\multicolumn{1}{c}{\bf{\small{KS-EC}}} & \multicolumn{1}{c}{\bf{\small{KS+EC}}} & \multicolumn{1}{c}{\bf{\small{VBPP($\mathcal{M}_p$)}}} & \multicolumn{1}{c}{\bf{\small{VBPP($\Lo_0$)}}} \\ 
 \hline
%\small{199.1} & \small{224.0} & \small{332.1} & \small{416.6} \\
\small{855.0} & \small{867.2} & \small{869.7} & \small{855.9}
\end{tabular}\label{table:mos}
\end{table}

==> vbpp actual arxiv/tables/GOOD_CoalData_runat_2014_10_24-00_15_results.txt <==
\begin{table}[htp]
\center
\caption{Results for Coal Mining Disaster Data}
\begin{tabular}{ccc}
 \bf{\small{METHOD}} & \bf{\small{LOG-LIKE}}  & \bf{\small{TIME(s)}}  \\ \hline
 VBPP ($\Lo$)  & -100.3 & 0.7 \\ 
 VBPP ($\Lo_0$)  & -92.2 & 0.7 \\ 
 KS+EC  & -92.6 & 0.0 \\ 
 KS-EC  & -95.9 & 0.0 \\ 
 SGCP  & -96.9 & 417.6 \\
\end{tabular}\label{table:coal}
%\caption{Test log-likelihood for 1D Twitter data.} 
%\begin{tabular}{ccc}
%\bf{\small{METHOD}} & \bf{\small{TEST L-L}}  & \bf{\small{RUN TIME (S)}}  \\  \hline
%VBPP ($\Lo$)  & 51.0 & 0.5 \\ 
%VBPP ($\Lo_0$)  & 67.3 & 0.5 \\ 
% KS+EC  & 67.4 & 0.3 \\ 
% KS-EC  & 65.4 & 0.2 \\ 
% SGCP  & 68.1 & 230.0 \\
%\end{tabular}\label{table:twitter}
\end{table}


==> vbpp actual arxiv/tables/GOOD_CoalData_runat_2014_10_24-00_15_results_.txt <==
\begin{table}[htp]
\center
\caption{Results for Coal Mining Disaster Data}
\begin{tabular}{ccc}
 \bf{\small{METHOD}} & \bf{\small{LOG-LIKE}}  & \bf{\small{TIME(s)}}  \\ \hline
 VBPP ($\Lo$)  & -100.3 & 0.7 \\ 
 VBPP ($\Lo_0$)  & -92.2 & 0.7 \\ 
 KS+EC  & -92.6 & 0.0 \\ 
 KS-EC  & -95.9 & 0.0 \\ 
 SCGP  & -96.9 & 417.6 \\
\end{tabular}\label{table:coal}
\caption{Test log-likelihood for 1D Twitter data.} 
\begin{tabular}{ccc}
\bf{\small{METHOD}} & \bf{\small{TEST L-L}}  & \bf{\small{RUN TIME (S)}}  \\  \hline
VBPP ($\Lo$)  & 51.0 & 0.5 \\ 
VBPP ($\Lo_0$)  & 67.3 & 0.5 \\ 
 KS+EC  & 67.4 & 0.3 \\ 
 KS-EC  & 65.4 & 0.2 \\ 
 SCGP  & 68.1 & 230.0 \\
\end{tabular}\label{table:twitter}
\end{table}

